Input-Output Pseudospectral Bounds for Transient Analysis of Networked and High-Order Systems

Motivated by a need to characterize transient behaviors in large network systems in terms of relevant signal norms and worst-case input scenarios, we propose a novel approach based on existing theory for matrix pseudospectra. We extend pseudospectral theorems, pertaining to matrix exponentials, to an input-output setting, where matrix exponentials are pre- and post-multiplied by input and output matrices. Analyzing the resulting transfer functions in the complex plane allows us to state new upper and lower bounds on system transients. These are useful for higher-order matrix differential equations, and specifically control of double-integrator networks such as vehicle formation problems. Therefore, we illustrate the theory's applicability to the problem of vehicle platooning and the question of string stability, and show how unfavorable transient behaviors can be discerned and quantified directly from the input-output pseudospectra.

==> N1000000bode_sym.csv <==
1.0e-15,550002.0003199097
3.1622776601683794e-15,550002.0031474956
1.0e-14,550002.0315108523
3.1622776601683796e-14,550002.3151059994
1.0e-13,550005.1509748976
3.162277660168379e-13,550000.2281306006
1.0e-12,549979.1142245791
3.1622776601683794e-12,549772.9905474721
1.0e-11,547727.8707895336
3.1622776601683794e-11,528756.4829625227
1.0e-10,419305.08318505186
3.1622776601683795e-10,250303.86136757908
1.0e-9,152069.7785035087
3.1622776601683795e-9,87358.54168618936
1.0e-8,49194.971664537115
3.162277660168379e-8,27665.539480781557
1.0e-7,15558.356159660963
3.162277660168379e-7,8749.990492487934
1.0e-6,4921.371663054529
3.162277660168379e-6,2768.3928565530337
1.0e-5,1557.7048265010085
3.1622776601683795e-5,876.9221231225623
0.0001,494.1560657518248
0.00031622776601683794,279.028732881976
0.001,158.26404001469166
0.0031622776601683794,90.73105981017392
0.01,53.44639470090044
0.03162277660168379,33.763981772268075
0.1,24.30222376659135
0.31622776601683794,14.975830321325363
1.0,4.685063356871248
3.1622776601683795,1.0130827345802622
10.0,0.22923626921919096


==> N100000bode_sym.csv <==
1.0e-15,55002.000000008986
3.1622776601683794e-15,55002.00000001076
1.0e-14,55002.000000317494
3.1622776601683796e-14,55002.00000317887
1.0e-13,55002.000031488846
3.162277660168379e-13,55002.00031510299
1.0e-12,55002.00315085935
3.1622776601683794e-12,55001.998223234914
1.0e-11,55001.97716701349
3.1622776601683794e-11,55001.770324520556
1.0e-10,54999.70642741705
3.1622776601683795e-10,54979.10111465932
1.0e-9,54774.6365785497
3.1622776601683795e-9,52877.733974308416
1.0e-8,41932.34959119726
3.162277660168379e-8,25032.17944706908
1.0e-7,15208.781241766483
3.162277660168379e-7,8737.6672414909
1.0e-6,4921.319857695412
3.162277660168379e-6,2768.392851706022
1.0e-5,1557.7048265010085
3.1622776601683795e-5,876.9221231225623
0.0001,494.1560657518248
0.00031622776601683794,279.028732881976
0.001,158.26404001469166
0.0031622776601683794,90.73105981017392
0.01,53.44639470090044
0.03162277660168379,33.763981772268075
0.1,24.30222376659135
0.31622776601683794,14.975830321325363
1.0,4.685063356871248
3.1622776601683795,1.0130827345802622
10.0,0.22923626921919096


==> N10000bode_sym.csv <==
1.0e-15,5501.999999999268
3.1622776601683794e-15,5502.000000000568
1.0e-14,5501.999999999389
3.1622776601683796e-14,5502.000000000517
1.0e-13,5501.999999999884
3.162277660168379e-13,5502.000000003205
1.0e-12,5502.000000031686
3.1622776601683794e-12,5502.0000003155665
1.0e-11,5502.000003149425
3.1622776601683794e-11,5501.999998176483
1.0e-10,5501.999976759242
3.1622776601683795e-10,5501.999768789091
1.0e-9,5501.997707885767
3.1622776601683795e-9,5501.977083507121
1.0e-8,5501.770850978902
3.162277660168379e-8,5499.710196723387
1.0e-7,5479.264052498336
3.162277660168379e-7,5289.576942732165
1.0e-6,4195.049533674676
3.162277660168379e-6,2505.03991597077
1.0e-5,1522.7394823091997
3.1622776601683795e-5,875.6884065754195
0.0001,494.15085522213593
0.00031622776601683794,279.02873238225794
0.001,158.26404001469166
0.0031622776601683794,90.73105981017392
0.01,53.44639470090044
0.03162277660168379,33.763981772268075
0.1,24.30222376659135
0.31622776601683794,14.975830321325363
1.0,4.685063356871248
3.1622776601683795,1.0130827345802622
10.0,0.22923626921919096


==> N1000bode_sym.csv <==
1.0e-15,552.0000000000091
3.1622776601683794e-15,551.9999999999986
1.0e-14,552.0000000000109
3.1622776601683796e-14,552.0000000000109
1.0e-13,551.9999999999992
3.162277660168379e-13,551.9999999999914
1.0e-12,552.0000000000013
3.1622776601683794e-12,552.0000000000117
1.0e-11,552.0000000000268
3.1622776601683794e-11,552.0000000003205
1.0e-10,552.0000000031382
3.1622776601683795e-10,551.9999999977189
1.0e-9,551.9999999751109
3.1622776601683795e-9,551.9999997705872
1.0e-8,551.9999977078614
3.162277660168379e-8,551.9999771295835
1.0e-7,551.9997712447733
3.162277660168379e-7,551.9977124670487
1.0e-6,551.9771263444641
3.162277660168379e-6,551.7714263674243
1.0e-5,549.7304213140816
3.1622776601683795e-5,530.7929036882797
0.0001,421.44914576372435
0.00031622776601683794,252.52379860418884
0.001,154.68846019749077
0.0031622776601683794,90.59306623198253
0.01,53.445486103673794
0.03162277660168379,33.7639810349463
0.1,24.302223766414148
0.31622776601683794,14.975830321325363
1.0,4.685063356871248
3.1622776601683795,1.0130827345802622
10.0,0.22923626921919096


==> N100bode_asym.csv <==
1.0e-6,3.1000026925261306
1.0471285480508985e-6,3.100002819422287
1.096478196143185e-6,3.1000029522989636
1.1481536214968817e-6,3.100003091438088
1.2022644346174132e-6,3.1000032371347745
1.2589254117941661e-6,3.1000033896981014
1.3182567385564074e-6,3.100003549451665
1.3803842646028838e-6,3.1000037167344163
1.445439770745928e-6,3.1000038919011743
1.5135612484362072e-6,3.1000040753235045
1.584893192461114e-6,3.100004267390546
1.6595869074375596e-6,3.100004468509711
1.7378008287493763e-6,3.1000046791076805
1.8197008586099826e-6,3.1000048996310614
1.9054607179632483e-6,3.1000051305478324
1.9952623149688787e-6,3.1000053723478365
2.0892961308540407e-6,3.100005625543915
2.1877616239495517e-6,3.100005890673219
2.2908676527677747e-6,3.1000061682983
2.3988329190194897e-6,3.1000064590079903
2.5118864315095823e-6,3.100006763419111
2.6302679918953812e-6,3.100007082177325
2.754228703338169e-6,3.1000074159589603
2.8840315031266055e-6,3.100007765472153
3.0199517204020193e-6,3.1000081314582992
3.162277660168379e-6,3.100008514693901
3.3113112148259077e-6,3.100008915991981
3.467368504525317e-6,3.100009336203825
3.6307805477010175e-6,3.1000097762210594
3.801893963205613e-6,3.1000102369771856
3.981071705534969e-6,3.100010719449675
4.168693834703355e-6,3.1000112246622265
4.365158322401657e-6,3.1000117536866982
4.570881896148752e-6,3.1000123076454456
4.78630092322638e-6,3.100012887713849
5.011872336272725e-6,3.1000134951226173
5.248074602497723e-6,3.1000141311605494
5.4954087385762485e-6,3.100014797177156
5.754399373371567e-6,3.1000154945855782
6.025595860743581e-6,3.1000162248656262
6.30957344480193e-6,3.100016989566793
6.606934480075964e-6,3.100017790311745
6.9183097091893625e-6,3.1000186287996065
7.244359600749906e-6,3.100019506809597
7.585775750291836e-6,3.1000204262048885
7.943282347242822e-6,3.100021388936478
8.31763771102671e-6,3.1000223970473577
8.709635899560814e-6,3.1000234526769055
9.120108393559096e-6,3.100024558065362
9.549925860214369e-6,3.1000257155585724
9.999999999999999e-6,3.100026927613128
1.0471285480508985e-5,3.1000281968014223
1.096478196143185e-5,3.1000295258171184
1.1481536214968841e-5,3.1000309174811007
1.2022644346174132e-5,3.100032374747114
1.2589254117941663e-5,3.1000339007083357
1.3182567385564074e-5,3.100035498603922
1.3803842646028866e-5,3.100037171825704
1.445439770745928e-5,3.1000389239256143
1.5135612484362071e-5,3.100040758623216
1.584893192461114e-5,3.1000426798134124
1.6595869074375598e-5,3.10004469157501
1.7378008287493764e-5,3.1000467981793
1.8197008586099824e-5,3.1000490040990933
1.9054607179632484e-5,3.1000513140182138
1.9952623149688786e-5,3.1000537328417033
2.089296130854041e-5,3.100056265706054
2.187761623949552e-5,3.10005891799013
2.290867652767775e-5,3.1000616953268896
2.39883291901949e-5,3.100064603615011
2.5118864315095822e-5,3.100067649031875
2.6302679918953814e-5,3.1000708380464723
2.7542287033381633e-5,3.1000741774332385
2.8840315031266056e-5,3.100077674286571
3.0199517204020192e-5,3.1000813360359305
3.1622776601683795e-5,3.100085170461785
3.3113112148259076e-5,3.1000891857121315
3.467368504525317e-5,3.100093390319869
3.6307805477010174e-5,3.1000977932212157
3.8018939632056124e-5,3.1001024037745695
3.9810717055349695e-5,3.1001072317807603
4.168693834703355e-5,3.1001122875038827
4.3651583224016654e-5,3.1001175816932434
4.5708818961487516e-5,3.1001231256064936
4.7863009232263804e-5,3.1001289310336158
5.0118723362727245e-5,3.1001350103222878
5.2480746024977226e-5,3.100141376404384
5.495408738576248e-5,3.1001480428235295
5.7543993733715664e-5,3.1001550237644464
6.0255958607435806e-5,3.1001623340831705
6.309573444801929e-5,3.1001699893391255
6.606934480075965e-5,3.100178005828541
6.918309709189363e-5,3.1001864006195023
7.244359600749906e-5,3.100195191588733
7.585775750291836e-5,3.1002043974600206
7.943282347242821e-5,3.100214037844712
8.317637711026709e-5,3.100224133283946
8.709635899560796e-5,3.1002347052931114
9.120108393559096e-5,3.100245776408094
9.549925860214369e-5,3.1002573702344733
0.0001,3.100269511498064
0.00010471285480508996,3.100282226099074
0.00010964781961431851,3.1002955411679296
0.0001148153621496883,3.100309485124256
0.00012022644346174131,3.1003240877387097
0.00012589254117941674,3.1003393801978114
0.00013182567385564074,3.1003553951718743
0.00013803842646028852,3.1003721668862183
0.0001445439770745928,3.100389731196118
0.00015135612484362088,3.100408125664983
0.00015848931924611142,3.100427389646913
0.00016595869074375615,3.1004475643730314
0.00017378008287493763,3.1004686930418144
0.00018197008586099843,3.100490820914555
0.00019054607179632484,3.1005139954149343
0.00019952623149688807,3.1005382662338272
0.00020892961308540387,3.100563685439343
0.00021877616239495518,3.100590307592182
0.00022908676527677723,3.1006181898669545
0.000239883291901949,3.1006473921795092
0.00025118864315095795,3.1006779773204824
0.00026302679918953814,3.1007100110959316
0.0002754228703338166,3.1007435624749555
0.00028840315031266055,3.1007787037444436
0.00030199517204020164,3.1008155106722657
0.00031622776601683794,3.100854062678575
0.0003311311214825911,3.1008944430155085
0.0003467368504525317,3.100936738956916
0.0003630780547701014,3.1009810419970933
0.0003801893963205613,3.1010274480602593
0.0003981071705534973,3.1010760577208734
0.0004168693834703355,3.10112697643531
0.0004365158322401661,3.1011803147859083
0.00045708818961487515,3.101236188737585
0.00047863009232263854,3.1012947199084127
0.0005011872336272725,3.101356035854153
0.0005248074602497728,3.1014202703685156
0.0005495408738576248,3.1014875637990436
0.0005754399373371572,3.1015580633802773
0.0006025595860743581,3.101631923585266
0.0006309573444801936,3.1017093064956884
0.0006606934480075958,3.101790382193031
0.0006918309709189362,3.101875329170612
0.0007244359600749898,3.101964334769365
0.0007585775750291836,3.1020575956371874
0.0007943282347242813,3.1021553182148094
0.0008317637711026709,3.10225771924897
0.0008709635899560805,3.10236502633484
0.0009120108393559096,3.102477478489694
0.0009549925860214359,3.1025953267602304
0.001,3.102718834864681
0.0010471285480508996,3.1028482798732884
0.0010964781961431851,3.102983952929006
0.0011481536214968829,3.1031261600112248
0.001202264434617413,3.1032752227457014
0.0012589254117941675,3.1034314792640103
0.0013182567385564073,3.1035952851151727
0.0013803842646028853,3.1037670142345295
0.001445439770745928,3.1039470599727856
0.0015135612484362087,3.1041358361900473
0.001584893192461114,3.1043337784199214
0.0016595869074375615,3.1045413451082613
0.0017378008287493763,3.1047590189327225
0.0018197008586099844,3.104987308208936
0.0019054607179632482,3.1052267483900184
0.0019952623149688807,3.105477903666859
0.0020892961308540407,3.1057413686769104
0.0021877616239495516,3.1060177703300598
0.0022908676527677724,3.106307769761525
0.00239883291901949,3.106612064421093
0.0025118864315095794,3.106931390311016
0.0026302679918953813,3.1072665243845092
0.002754228703338166,3.1076182871181945
0.002884031503126606,3.107987545273535
0.003019951720402016,3.108375214863735
0.0031622776601683794,3.108782264343703
0.0033113112148259113,3.1092097180430893
0.0034673685045253167,3.109658659863968
0.003630780547701014,3.110130237267248
0.0038018939632056127,3.110625665573848
0.003981071705534973,3.111146232610455
0.004168693834703355,3.1116933037316117
0.004365158322401661,3.1122683272537843
0.004570881896148752,3.112872840341408
0.004786300923226385,3.1135084753881546
0.005011872336272725,3.11417696694226
0.005248074602497728,3.1148801592302258
0.005495408738576248,3.1156200143383015
0.005754399373371572,3.1163986211190045
0.0060255958607435805,3.1172182048971937
0.006309573444801936,3.118081138058264
0.006606934480075964,3.118989951611857
0.006918309709189363,3.119947347833851
0.007244359600749898,3.1209562141035407
0.007585775750291836,3.12201963806471
0.007943282347242814,3.123140924257265
0.008317637711026709,3.1243236123818856
0.008709635899560805,3.1255714973816726
0.009120108393559097,3.1268886515471883
0.009549925860214359,3.1282794488775805
0.01,3.12974859195899
0.010471285480509006,3.1313011416574454
0.01096478196143185,3.132942549959317
0.011481536214968842,3.1346786963380415
0.01202264434617413,3.1365159280749944
0.012589254117941661,3.138461105020974
0.013182567385564075,3.1405216493488215
0.013803842646028838,3.142705600925026
0.01445439770745928,3.145021679013913
0.015135612484362071,3.1474793511278407
0.01584893192461114,3.1500889099532885
0.016595869074375595,3.152861559414311
0.017378008287493762,3.1558095110893962
0.018197008586099826,3.1589460923775046
0.019054607179632484,3.162285868013671
0.01995262314968879,3.1658447767787834
0.02089296130854041,3.169640285527487
0.021877616239495516,3.173691562988193
0.022908676527677748,3.178019676174218
0.023988329190194897,3.182647812698403
0.025118864315095822,3.1876015328169243
0.026302679918953815,3.1929090556585735
0.02754228703338169,3.1986015848433076
0.028840315031266057,3.204713679581776
0.030199517204020192,3.2112836784081185
0.03162277660168379,3.2183541839662
0.03311311214825914,3.225972618795142
0.034673685045253165,3.2341918638973253
0.03630780547701017,3.2430709940999702
0.038018939632056124,3.252676126927374
0.039810717055349776,3.263081405006676
0.04168693834703355,3.2743701360804116
0.04365158322401656,3.2866361196906806
0.04570881896148752,3.2999851957679054
0.0478630092322638,3.3145370580249884
0.05011872336272725,3.3304273846216805
0.05248074602497723,3.347810350556725
0.05495408738576248,3.3668616013466757
0.057543993733715666,3.3877817866609896
0.06025595860743581,3.4108007768798867
0.0630957344480193,3.436182716590209
0.06606934480075964,3.4642321089057737
0.06918309709189363,3.495301175983045
0.07244359600749906,3.5297988079295255
0.07585775750291836,3.568201499557765
0.07943282347242822,3.6110667890302905
0.08317637711026708,3.659049863885521
0.08709635899560814,3.7129242013785957
0.09120108393559097,3.7736073798570025
0.09549925860214369,3.8421935617773135
0.1,3.9199946434355066
0.10471285480509007,4.008592743624087
0.1096478196143185,4.109907638259658
0.1148153621496884,4.226284049557164
0.12022644346174131,4.360605526431725
0.12589254117941687,4.516444244218399
0.13182567385564073,4.698259760587281
0.13803842646028838,4.9116651258121875
0.1445439770745928,5.163786576885951
0.1513561248436207,5.463754609620589
0.15848931924611143,5.823381495809326
0.16595869074375597,6.258106419535976
0.17378008287493762,6.7883293582098245
0.18197008586099825,7.441316768538512
0.19054607179632482,8.253959458864204
0.19952623149688786,9.276818130016478
0.2089296130854041,10.580142920459238
0.21877616239495518,12.262965297549142
0.22908676527677746,14.467048254408898
0.239883291901949,17.398647689047547
0.25118864315095824,21.36305284366469
0.26302679918953814,26.820416480416444
0.2754228703338169,34.47773210827813
0.28840315031266056,45.443407347517365
0.30199517204020193,61.492481494232145
0.31622776601683794,85.5316162844889
0.33113112148259144,122.43278576357017
0.34673685045253166,180.5629493341086
0.3630780547701018,274.6581460569186
0.38018939632056126,431.3560798282888
0.39810717055349776,700.1109613733903
0.41686938347033553,1175.2634878740703
0.43651583224016566,2041.768377148403
0.4570881896148752,3672.2152051069925
0.47863009232263803,6837.379929847617
0.5011872336272725,13172.74065437946
0.5248074602497723,26231.006982441842
0.5495408738576248,53891.17429527111
0.5754399373371566,113923.95874004728
0.6025595860743581,246880.97272603787
0.630957344480193,545746.2625367362
0.6606934480075964,1.2228621424163657e6
0.6918309709189363,2.755624147729239e6
0.7244359600749906,6.184918514004906e6
0.7585775750291835,1.3668186045392253e7
0.7943282347242822,2.9340247269454736e7
0.8317637711026709,6.0227627268829644e7
0.8709635899560815,1.1614491103144945e8
0.9120108393559097,2.0630211181158018e8
0.9549925860214369,3.303414982378262e8
1.0,4.6604429300474256e8
1.0471285480509007,5.65678396424126e8
1.096478196143185,5.767631514857532e8
1.1481536214968842,4.826486717565126e8
1.2022644346174132,3.244465807356313e8
1.2589254117941686,1.7196539188839582e8
1.3182567385564075,7.08224909810448e7
1.3803842646028865,2.2451044936378505e7
1.4454397707459279,5.461952179437024e6
1.513561248436207,1.0249842781745141e6
1.5848931924611143,150743.01868358327
1.6595869074375598,17957.510988112983
1.7378008287493762,1856.9272133888621
1.8197008586099825,197.1364666102177
1.9054607179632483,31.489407354546845
1.9952623149688788,10.5647334099597
2.089296130854041,5.9518860753165415
2.1877616239495516,4.187790685739107
2.2908676527677745,3.2574814242573193
2.39883291901949,2.674884239822246
2.5118864315095824,2.2705704177867445
2.6302679918953817,1.970319366141888
2.754228703338169,1.7364966840836111
2.8840315031266055,1.5479759776686681
3.019951720402019,1.391965735822579
3.1622776601683795,1.2602492936038272
3.3113112148259143,1.1472893970456213
3.4673685045253166,1.04920231474494
3.6307805477010175,0.9631700243809564
3.801893963205613,0.8870872476176277
3.9810717055349776,0.8193409799936993
4.168693834703355,0.7586680332649085
4.3651583224016655,0.7040602109911793
4.570881896148752,0.6546994961487882
4.7863009232263805,0.6099126767830139
5.011872336272725,0.5691388743737479
5.248074602497723,0.5319058293625882
5.4954087385762485,0.4978122526443798
5.754399373371566,0.46651445915491746
6.0255958607435804,0.43771607841269017
6.30957344480193,0.4111600134296969
6.606934480075965,0.38662206888958134
6.918309709189362,0.3639058375463421
7.244359600749906,0.3428385487513048
7.585775750291836,0.3232676627850287
7.943282347242821,0.3050580507792853
8.317637711026709,0.28808963999391896
8.709635899560814,0.2722554330571333
9.120108393559097,0.25745983084012997
9.549925860214369,0.24361720419934096
10.0,0.2306506714516974
10.471285480509007,0.21849104724197688
10.96478196143185,0.20707593518358847
11.481536214968841,0.1963489418493019
12.02264434617413,0.18625899374640034
12.589254117941687,0.176759742113131
13.182567385564074,0.16780904292578866
13.803842646028865,0.15936850155930682
14.454397707459279,0.15140307321121427
15.135612484362072,0.14388071156314472
15.848931924611142,0.1367720592793732
16.595869074375596,0.13005017487642026
17.378008287493763,0.12369029127892624
18.197008586099827,0.11766960203365813


==> N100bode_sym.csv <==
1.0e-15,56.99999999999999
3.1622776601683794e-15,56.99999999999999
1.0e-14,57.00000000000015
3.1622776601683796e-14,56.99999999999999
1.0e-13,57.000000000000036
3.162277660168379e-13,56.99999999999999
1.0e-12,56.99999999999999
3.1622776601683794e-12,56.99999999999999
1.0e-11,56.99999999999999
3.1622776601683794e-11,57.00000000000002
1.0e-10,57.00000000000015
3.1622776601683795e-10,57.00000000000032
1.0e-9,57.000000000001464
3.1622776601683795e-9,56.999999999996085
1.0e-8,56.99999999997635
3.162277660168379e-8,56.999999999818634
1.0e-7,56.99999999812209
3.162277660168379e-7,56.99999998122032
1.0e-6,56.99999981225642
3.162277660168379e-6,56.99999812251261
1.0e-5,56.99998122513979
3.1622776601683795e-5,56.999812252488404
0.0001,56.99812263401107
0.00031622776601683794,56.981237250134804
0.001,56.81345596928853
0.0031622776601683794,55.23588786224154
0.01,45.41386796299388
0.03162277660168379,28.955721276566617
0.1,22.76157666251356
0.31622776601683794,14.879736206836437
1.0,4.685063345339665
3.1622776601683795,1.0130827345802622
10.0,0.22923626921919096


==> N10bode_sym.csv <==
1.0e-25,7.5
1.584893192461111e-25,7.5
2.511886431509572e-25,7.499999999999999
3.9810717055349854e-25,7.499999999999999
6.309573444801943e-25,7.499999999999999
1.0e-24,7.5
1.5848931924611108e-24,7.5
2.5118864315095718e-24,7.5
3.9810717055349856e-24,7.5
6.309573444801943e-24,7.5
1.0e-23,7.499999999999999
1.584893192461111e-23,7.499999999999999
2.511886431509572e-23,7.499999999999999
3.9810717055349854e-23,7.5
6.309573444801943e-23,7.5
1.0e-22,7.5
1.584893192461111e-22,7.499999999999999
2.511886431509572e-22,7.499999999999999
3.9810717055349856e-22,7.5
6.309573444801943e-22,7.5
1.0e-21,7.5
1.5848931924611108e-21,7.5
2.511886431509572e-21,7.5
3.981071705534986e-21,7.5
6.309573444801943e-21,7.5
1.0e-20,7.5
1.5848931924611108e-20,7.5
2.511886431509572e-20,7.5
3.9810717055349855e-20,7.5
6.309573444801943e-20,7.5
1.0e-19,7.5
1.584893192461111e-19,7.5
2.5118864315095717e-19,7.5
3.9810717055349853e-19,7.5
6.309573444801943e-19,7.499999999999999
1.0e-18,7.499999999999999
1.5848931924611109e-18,7.5
2.5118864315095718e-18,7.499999999999999
3.981071705534985e-18,7.5
6.309573444801943e-18,7.5
1.0e-17,7.5
1.584893192461124e-17,7.5
2.5118864315095718e-17,7.5
3.9810717055349855e-17,7.5
6.309573444801943e-17,7.499999999999999
1.0e-16,7.5
1.5848931924611173e-16,7.5
2.511886431509582e-16,7.5
3.981071705534986e-16,7.499999999999999
6.309573444801943e-16,7.5
1.0e-15,7.5
1.5848931924611175e-15,7.5
2.511886431509582e-15,7.5
3.981071705534985e-15,7.5
6.309573444801943e-15,7.499999999999999
1.0e-14,7.5
1.5848931924611173e-14,7.5
2.5118864315095823e-14,7.5
3.981071705534986e-14,7.5
6.309573444801943e-14,7.5
1.0e-13,7.5
1.5848931924611175e-13,7.499999999999999
2.511886431509582e-13,7.499999999999999
3.9810717055349854e-13,7.5
6.309573444801942e-13,7.5
1.0e-12,7.5
1.5848931924611175e-12,7.5
2.5118864315095823e-12,7.5
3.981071705534986e-12,7.5
6.309573444801943e-12,7.499999999999999
1.0e-11,7.5
1.5848931924611175e-11,7.499999999999999
2.5118864315095823e-11,7.5
3.9810717055349857e-11,7.5
6.309573444801942e-11,7.5
1.0e-10,7.499999999999999
1.5848931924611173e-10,7.499999999999999
2.511886431509582e-10,7.5
3.9810717055349854e-10,7.499999999999999
6.309573444801942e-10,7.5
1.0e-9,7.5
1.584893192461111e-9,7.499999999999999
2.5118864315095923e-9,7.500000000000001
3.9810717055349855e-9,7.500000000000002
6.309573444801943e-9,7.500000000000026
1.0e-8,7.500000000000002
1.584893192461111e-8,7.500000000000011
2.5118864315095923e-8,7.500000000000056
3.9810717055349855e-8,7.500000000000093
6.309573444801943e-8,7.500000000000231
1.0e-7,7.50000000000057
1.584893192461111e-7,7.5000000000014415
2.5118864315095923e-7,7.500000000003601
3.9810717055349856e-7,7.500000000009051
6.309573444801942e-7,7.500000000022737
1.0e-6,7.500000000057088
1.5848931924611238e-6,7.500000000143394
2.5118864315095924e-6,7.500000000360151
3.981071705534985e-6,7.500000000904656
6.309573444801943e-6,7.500000002272382
1.0e-5,7.5000000057079275
1.584893192461124e-5,7.50000001433768
2.5118864315095924e-5,7.500000036014603
3.981071705534986e-5,7.500000090464573
6.309573444801943e-5,7.500000227236748
0.0001,7.500000570792912
0.0001584893192461124,7.500001433766903
0.00025118864315095926,7.500003601459304
0.00039810717055349854,7.500009046454787
0.0006309573444801943,7.5000227236545385
0.001,7.500057079160709
0.0015848931924611238,7.500143375872244
0.0025118864315095924,7.500360140774605
0.0039810717055349856,7.500904612999238
0.006309573444801942,7.502272161372491
0.01,7.50570664181737
0.01584893192461124,7.514329757106615
0.025118864315095923,7.535967893580606
0.03981071705534985,7.5902171295739755
0.06309573444801943,7.726302306984351
0.1,8.071760868096675
0.1584893192461124,8.992833867061877
0.25118864315095923,11.320094323602536
0.39810717055349853,8.478653286741588
0.6309573444801942,5.519927244557669
1.0,4.2716298303582985
1.5848931924611238,2.574241476168364
2.5118864315095926,1.3950931411656031
3.9810717055349856,0.7359476019365078
6.309573444801943,0.40053683832823467
10.0,0.2292359016556156
15.84893192461124,0.13657703080704803


==> N200bode_asym.csv <==
1.0e-6,3.100005442550799
1.0471285480508985e-6,3.100005699052874
1.096478196143185e-6,3.10000596764368
1.1481536214968817e-6,3.1000062488930955
1.2022644346174132e-6,3.100006543397663
1.2589254117941661e-6,3.1000068517820987
1.3182567385564074e-6,3.1000071747005835
1.3803842646028838e-6,3.1000075128381743
1.445439770745928e-6,3.100007866912102
1.5135612484362072e-6,3.1000082376734635
1.584893192461114e-6,3.1000086259088233
1.6595869074375596e-6,3.1000090324416756
1.7378008287493763e-6,3.1000094581345197
1.8197008586099826e-6,3.100009903890137
1.9054607179632483e-6,3.1000103706544033
1.9952623149688787e-6,3.1000108594174747
2.0892961308540407e-6,3.100011371216022
2.1877616239495517e-6,3.1000119071358214
2.2908676527677747e-6,3.1000124683138854
2.3988329190194897e-6,3.100013055940544
2.5118864315095823e-6,3.100013671262534
2.6302679918953812e-6,3.100014315585039
2.754228703338169e-6,3.1000149902751106
2.8840315031266055e-6,3.1000156967640744
3.0199517204020193e-6,3.100016436550622
3.162277660168379e-6,3.100017211204279
3.3113112148259077e-6,3.100018022368478
3.467368504525317e-6,3.1000188717639516
3.6307805477010175e-6,3.1000197611929248
3.801893963205613e-6,3.1000206925423397
3.981071705534969e-6,3.100021667788062
4.168693834703355e-6,3.100022688999199
4.365158322401657e-6,3.100023758342407
4.570881896148752e-6,3.1000248780863755
4.78630092322638e-6,3.100026050606838
5.011872336272725e-6,3.1000272783915586
5.248074602497723e-6,3.1000285640455223
5.4954087385762485e-6,3.1000299102965996
5.754399373371567e-6,3.1000313200011775
6.025595860743581e-6,3.100032796150438
6.30957344480193e-6,3.10003434187643
6.606934480075964e-6,3.100035960459043
6.9183097091893625e-6,3.1000376553327387
7.244359600749906e-6,3.1000394300939145
7.585775750291836e-6,3.100041288508607
7.943282347242822e-6,3.100043234520383
8.31763771102671e-6,3.100045272258774
8.709635899560814e-6,3.100047406048107
9.120108393559096e-6,3.100049640416599
9.549925860214369e-6,3.1000519801059303
9.999999999999999e-6,3.1000544300815798
1.0471285480508985e-5,3.1000569955431283
1.096478196143185e-5,3.1000596819352872
1.1481536214968841e-5,3.1000624949598192
1.2022644346174132e-5,3.1000654405871746
1.2589254117941663e-5,3.100068525069537
1.3182567385564074e-5,3.100071754954106
1.3803842646028866e-5,3.100075137096773
1.445439770745928e-5,3.1000786786769514
1.5135612484362071e-5,3.100082387212852
1.584893192461114e-5,3.1000862705771746
1.6595869074375598e-5,3.1000903370142554
1.7378008287493764e-5,3.1000945951574406
1.8197008586099824e-5,3.1000990540474413
1.9054607179632484e-5,3.1001037231514683
1.9952623149688786e-5,3.100108612383777
2.089296130854041e-5,3.100113732126438
2.187761623949552e-5,3.100119093251447
2.290867652767775e-5,3.1001247071442366
2.39883291901949e-5,3.1001305857274346
2.5118864315095822e-5,3.100136741486811
2.6302679918953814e-5,3.100143187497538
2.7542287033381633e-5,3.100149937452161
2.8840315031266056e-5,3.100157005689841
3.0199517204020192e-5,3.10016440722695
3.1622776601683795e-5,3.100172157789176
3.3113112148259076e-5,3.1001802738450404
3.467368504525317e-5,3.100188772640956
3.6307805477010174e-5,3.1001976722383846
3.8018939632056124e-5,3.1002069915520485
3.9810717055349695e-5,3.100216750390737
4.168693834703355e-5,3.1002269694994697
4.3651583224016654e-5,3.100237670603848
4.5708818961487516e-5,3.1002488764567597
4.7863009232263804e-5,3.1002606108868553
5.0118723362727245e-5,3.100272898849789
5.2480746024977226e-5,3.100285766481705
5.495408738576248e-5,3.1002992411550707
5.7543993733715664e-5,3.1003133515377224
6.0255958607435806e-5,3.100328127654117
6.309573444801929e-5,3.1003436009500054
6.606934480075965e-5,3.1003598043599756
6.918309709189363e-5,3.100376772378241
7.244359600749906e-5,3.100394541132922
7.585775750291836e-5,3.100413148463741
7.943282347242821e-5,3.1004326340036945
8.317637711026709e-5,3.1004530392644334
8.709635899560796e-5,3.1004744077259785
9.120108393559096e-5,3.1004967849302822
9.549925860214369e-5,3.1005202185802765
0.0001,3.100544758642353
0.00010471285480508996,3.1005704574552566
0.00010964781961431851,3.1005973698431673
0.0001148153621496883,3.1006255532346394
0.00012022644346174131,3.100655067787476
0.00012589254117941674,3.100685976519606
0.00013182567385564074,3.1007183454461558
0.00013803842646028852,3.100752243723375
0.0001445439770745928,3.1007877437997027
0.00015135612484362088,3.100824921573829
0.00015848931924611142,3.100863856561088
0.00016595869074375615,3.10090463206775
0.00017378008287493763,3.100947335373488
0.00018197008586099843,3.1009920579237633
0.00019054607179632484,3.101038895530914
0.00019952623149688807,3.1010879485855805
0.00020892961308540387,3.1011393222786507
0.00021877616239495518,3.1011931268340938
0.00022908676527677723,3.101249477753558
0.000239883291901949,3.1013084960732664
0.00025118864315095795,3.101370308633422
0.00026302679918953814,3.1014350483617465
0.0002754228703338166,3.101502854571083
0.00028840315031266055,3.101573873271698
0.00030199517204020164,3.101648257500039
0.00031622776601683794,3.1017261676641144
0.0003311311214825911,3.101807771905966
0.0003467368504525317,3.101893246483726
0.0003630780547701014,3.1019827761724446
0.0003801893963205613,3.1020765546861195
0.0003981071705534973,3.1021747851215915
0.0004168693834703355,3.1022776804254373
0.0004365158322401661,3.102385463885496
0.00045708818961487515,3.1024983696479644
0.00047863009232263854,3.10261664326219
0.0005011872336272725,3.1027405422539465
0.0005248074602497728,3.1028703367298447
0.0005495408738576248,3.103006310013565
0.0005754399373371572,3.1031487593166664
0.0006025595860743581,3.1032979964460736
0.0006309573444801936,3.1034543485493598
0.0006606934480075958,3.1036181589019103
0.0006918309709189362,3.1037897877364506
0.0007244359600749898,3.103969613119747
0.0007585775750291836,3.1041580318773048
0.0007943282347242813,3.1043554605708508
0.0008317637711026709,3.1045623365309787
0.0008709635899560805,3.1047791189485365
0.0009120108393559096,3.1050062900289643
0.0009549925860214359,3.1052443562139276
0.001,3.105493849473463
0.0010471285480508996,3.105755328674963
0.0010964781961431851,3.10602938103323
0.0011481536214968829,3.1063166236472486
0.001202264434617413,3.1066177051299904
0.0012589254117941675,3.1069333073378713
0.0013182567385564073,3.1072641472058877
0.0013803842646028853,3.1076109786977284
0.001445439770745928,3.1079745948777497
0.0015135612484362087,3.1083558301142635
0.001584893192461114,3.108755562424314
0.0016595869074375615,3.1091747159698455
0.0017378008287493763,3.109614263717394
0.0018197008586099844,3.1100752302736026
0.0019054607179632482,3.1105586949103516
0.0019952623149688807,3.111065794794672
0.0020892961308540407,3.11159772843966
0.0021877616239495516,3.1121557593942857
0.0022908676527677724,3.1127412201922917
0.00239883291901949,3.1133555165805706
0.0025118864315095794,3.11400013205187
0.0026302679918953813,3.1146766327074062
0.002754228703338166,3.1153866724774972
0.002884031503126606,3.1161319987321057
0.003019951720402016,3.1169144583160273
0.0031622776601683794,3.1177360040465265
0.0033113112148259113,3.118598701716087
0.0034673685045253167,3.1195047376467215
0.003630780547701014,3.120456426847764
0.0038018939632056127,3.121456221833865
0.003981071705534973,3.122506722167725
0.004168693834703355,3.123610684797411
0.004365158322401661,3.124771035266805
0.004570881896148752,3.1259908798873157
0.004786300923226385,3.127273518967475
0.005011872336272725,3.128622461209563
0.005248074602497728,3.1300414393953084
0.005495408738576248,3.131534427495709
0.005754399373371572,3.1331056593580424
0.0060255958607435805,3.1347596491408787
0.006309573444801936,3.1365012136885686
0.006606934480075964,3.138335497061743
0.006918309709189363,3.1402679974658447
0.007244359600749898,3.142304596852845
0.007585775750291836,3.1444515935041113
0.007943282347242814,3.146715737945443
0.008317637711026709,3.149104272589107
0.008709635899560805,3.151624975552213
0.009120108393559097,3.1542862091609933
0.009549925860214359,3.1570969737207744
0.01,3.160066967210369
0.010471285480509006,3.163206651655538
0.01096478196143185,3.166527327039894
0.011481536214968842,3.170041213738074
0.01202264434617413,3.1737615445986687
0.012589254117941661,3.1777026679731337
0.013182567385564075,3.181880163179253
0.013803842646028838,3.1863109701172636
0.01445439770745928,3.191013535020978
0.015135612484362071,3.1960079746371126
0.01584893192461114,3.201316261493177
0.016595869074375595,3.2069624333426603
0.017378008287493762,3.2129728303847798
0.018197008586099826,3.219376364458953
0.019054607179632484,3.2262048251236757
0.01995262314968879,3.23349322838261
0.02089296130854041,3.241280214831276
0.021877616239495516,3.2496085052125245
0.022908676527677748,3.2585254228264047
0.023988329190194897,3.26808349399744
0.025118864315095822,3.2783411399280444
0.026302679918953815,3.289363475847097
0.02754228703338169,3.3012232365083416
0.028840315031266057,3.3140018509408615
0.030199517204020192,3.3277906940817097
0.03162277660168379,3.3426925487525674
0.03311311214825914,3.358823318670312
0.034673685045253165,3.376314042176033
0.03630780547701017,3.3953132676188242
0.038018939632056124,3.415989865466849
0.039810717055349776,3.4385363700733316
0.04168693834703355,3.4631729666863604
0.04365158322401656,3.4901522682155703
0.04570881896148752,3.519765063373235
0.0478630092322638,3.552347265693579
0.05011872336272725,3.588288355077941
0.05248074602497723,3.628041684664431
0.05495408738576248,3.6721371324452834
0.057543993733715666,3.7211967180744665
0.06025595860743581,3.7759539930740638
0.0630957344480193,3.8372782644358088
0.06606934480075964,3.9062050517302565
0.06918309709189363,3.983974640834813
0.07244359600749906,4.072081232716917
0.07585775750291836,4.172336064894706
0.07943282347242822,4.286949110565671
0.08317637711026708,4.4186356897242804
0.08709635899560814,4.570756786802239
0.09120108393559097,4.7475054050022445
0.09549925860214369,4.954156422908155
0.1,5.1974049616026665
0.10471285480509007,5.485829479227739
0.1096478196143185,5.8305326725500795
0.1148153621496884,6.2460389634955025
0.12022644346174131,6.7515670483351915
0.12589254117941687,7.372858199673863
0.13182567385564073,8.144839981583111
0.13803842646028838,9.115565000672753
0.1445439770745928,10.352127216127386
0.1513561248436207,11.949698096215583
0.15848931924611143,14.045574334076695
0.16595869074375597,16.841431300093543
0.17378008287493762,20.639287471752645
0.18197008586099825,25.900876645350237
0.19054607179632482,33.34790509703776
0.19952623149688786,44.135470740313295
0.2089296130854041,60.159812167291975
0.21877616239495518,84.61951838609046
0.22908676527677746,123.06903408463904
0.239883291901949,185.45818439170844
0.25118864315095824,290.2120118200652
0.26302679918953814,472.68084949222697
0.2754228703338169,803.2997786545814
0.28840315031266056,1428.1698273372785
0.30199517204020193,2663.5746684431897
0.31622776601683794,5225.941340334426
0.33113112148259144,10817.66118196854
0.34673685045253166,23693.24514102441
0.3630780547701018,55063.06821847639
0.38018939632056126,136143.75833014774
0.39810717055349776,358993.7585278562
0.41686938347033553,1.0116354149453309e6
0.43651583224016566,3.0513712773151174e6
0.4570881896148752,9.860760512804281e6
0.47863009232263803,3.41451564819249e7
0.5011872336272725,1.2658177507849847e8
0.5248074602497723,5.013230179981383e8
0.5495408738576248,2.1134765631730042e9
0.5754399373371566,9.43325130286147e9
0.6025595860743581,4.4242951637363304e10
0.630957344480193,2.1588132764530313e11
0.6606934480075964,1.0819894427067239e12
0.6918309709189363,5.481978525555973e12
0.7244359600749906,2.7535605818435035e13
0.7585775750291835,1.3395532272689186e14
0.7943282347242822,6.140668206511374e14
0.8317637711026709,2.5697681501561885e15
0.8709635899560815,9.470509900106324e15
0.9120108393559097,2.9529724599102316e16
0.9549925860214369,7.457144079727141e16
1.0,1.455671194225075e17
1.0471285480509007,2.0925153918130243e17
1.096478196143185,2.109183081845869e17
1.1481536214968842,1.4211899480457618e17
1.2022644346174132,6.122190129719184e16
1.2589254117941686,1.6210142817424728e16
1.3182567385564075,2.5550953263357095e15
1.3803842646028865,2.3440839248974738e14
1.4454397707459279,1.2376871221425938e13
1.513561248436207,3.768936110184759e11
1.5848931924611143,6.740194645656557e9
1.6595869074375598,7.37096156087518e7
1.7378008287493762,535725.7040792097
1.8197008586099825,3263.4322536790332
1.9054607179632483,51.95029175880062
1.9952623149688788,10.78784018628603
2.089296130854041,5.955224881234758
2.1877616239495516,4.187843547200873
2.2908676527677745,3.2574822249446567
2.39883291901949,2.674884251111821
2.5118864315095824,2.2705704179343993
2.6302679918953817,1.970319366143688
2.754228703338169,1.7364966840836316
2.8840315031266055,1.5479759776686681
3.019951720402019,1.391965735822579
3.1622776601683795,1.2602492936038272
3.3113112148259143,1.1472893970456213
3.4673685045253166,1.04920231474494
3.6307805477010175,0.9631700243809564
3.801893963205613,0.8870872476176277
3.9810717055349776,0.8193409799936993
4.168693834703355,0.7586680332649085
4.3651583224016655,0.7040602109911793
4.570881896148752,0.6546994961487882
4.7863009232263805,0.6099126767830139
5.011872336272725,0.5691388743737479
5.248074602497723,0.5319058293625882
5.4954087385762485,0.4978122526443798
5.754399373371566,0.46651445915491746
6.0255958607435804,0.43771607841269017
6.30957344480193,0.4111600134296969
6.606934480075965,0.38662206888958134
6.918309709189362,0.3639058375463421
7.244359600749906,0.3428385487513048
7.585775750291836,0.3232676627850287
7.943282347242821,0.3050580507792853
8.317637711026709,0.28808963999391896
8.709635899560814,0.2722554330571333
9.120108393559097,0.25745983084012997
9.549925860214369,0.24361720419934096
10.0,0.2306506714516974
10.471285480509007,0.21849104724197688
10.96478196143185,0.20707593518358847
11.481536214968841,0.1963489418493019
12.02264434617413,0.18625899374640034
12.589254117941687,0.176759742113131
13.182567385564074,0.16780904292578866
13.803842646028865,0.15936850155930682
14.454397707459279,0.15140307321121427
15.135612484362072,0.14388071156314472
15.848931924611142,0.1367720592793732
16.595869074375596,0.13005017487642026
17.378008287493763,0.12369029127892624
18.197008586099827,0.11766960203365813


==> N400bode_asym.csv <==
1.0e-6,3.100010942600136
1.0471285480508985e-6,3.100011458314048
1.096478196143185e-6,3.100011998333114
1.1481536214968817e-6,3.1000125638031095
1.2022644346174132e-6,3.10001315592344
1.2589254117941661e-6,3.100013775950094
1.3182567385564074e-6,3.1000144251984194
1.3803842646028838e-6,3.100015105045689
1.445439770745928e-6,3.1000158169339587
1.5135612484362072e-6,3.1000165623733817
1.584893192461114e-6,3.10001734294538
1.6595869074375596e-6,3.100018160305606
1.7378008287493763e-6,3.1000190161881993
1.8197008586099826e-6,3.1000199124082877
1.9054607179632483e-6,3.100020850867546
1.9952623149688787e-6,3.100021833556753
2.0892961308540407e-6,3.100022862560236
2.1877616239495517e-6,3.1000239400610763
2.2908676527677747e-6,3.1000250683450594
2.3988329190194897e-6,3.100026249805652
2.5118864315095823e-6,3.100027486949381
2.6302679918953812e-6,3.1000287824005492
2.754228703338169e-6,3.1000301389074125
2.8840315031266055e-6,3.1000315593479186
3.0199517204020193e-6,3.100033046735268
3.162277660168379e-6,3.1000346042250677
3.3113112148259077e-6,3.100036235121475
3.467368504525317e-6,3.1000379428842075
3.6307805477010175e-6,3.100039731136706
3.801893963205613e-6,3.1000416036726985
3.981071705534969e-6,3.100043564464866
4.168693834703355e-6,3.100045617673199
4.365158322401657e-6,3.1000477676538267
4.570881896148752e-6,3.100050018968238
4.78630092322638e-6,3.1000523763928354
5.011872336272725e-6,3.1000548449294456
5.248074602497723e-6,3.1000574298155525
5.4954087385762485e-6,3.100060136535552
5.754399373371567e-6,3.1000629708324614
6.025595860743581e-6,3.100065938720155
6.30957344480193e-6,3.1000690464958085
6.606934480075964e-6,3.1000723007537334
6.9183097091893625e-6,3.1000757083991335
7.244359600749906e-6,3.100079276662691
7.585775750291836e-6,3.1000830131162043
7.943282347242822e-6,3.100086925688378
8.31763771102671e-6,3.1000910226818195
8.709635899560814e-6,3.1000953127907604
9.120108393559096e-6,3.1000998051193536
9.549925860214369e-6,3.1001045092009725
9.999999999999999e-6,3.1001094350188545
1.0471285480508985e-5,3.1001145930269627
1.096478196143185e-5,3.100119994172112
1.1481536214968841e-5,3.100125649917819
1.2022644346174132e-5,3.100131572267938
1.2589254117941663e-5,3.1001377737926803
1.3182567385564074e-5,3.1001442676553257
1.3803842646028866e-5,3.100151067639887
1.445439770745928e-5,3.1001581881807434
1.5135612484362071e-5,3.100165644393406
1.584893192461114e-5,3.1001734521061715
1.6595869074375598e-5,3.100181627894437
1.7378008287493764e-5,3.1001901891156707
1.8197008586099824e-5,3.1001991539463676
1.9054607179632484e-5,3.1002085414205407
1.9952623149688786e-5,3.100218371470869
2.089296130854041e-5,3.100228664970585
2.187761623949552e-5,3.100239443777958
2.290867652767775e-5,3.100250730783374
2.39883291901949e-5,3.1002625499573955
2.5118864315095822e-5,3.1002749264025486
2.6302679918953814e-5,3.1002878864064094
2.7542287033381633e-5,3.1003014574977423
2.8840315031266056e-5,3.1003156685052655
3.0199517204020192e-5,3.1003305496191884
3.1622776601683795e-5,3.1003461324556687
3.3113112148259076e-5,3.1003624501243063
3.467368504525317e-5,3.1003795372985703
3.6307805477010174e-5,3.100397430290444
3.8018939632056124e-5,3.100416167127366
3.9810717055349695e-5,3.10043578763406
4.168693834703355e-5,3.100456333517462
4.3651583224016654e-5,3.1004778484558697
4.5708818961487516e-5,3.1005003781926552
4.7863009232263804e-5,3.100523970633943
5.0118723362727245e-5,3.100548675951419
5.2480746024977226e-5,3.1005745466898844
5.495408738576248e-5,3.100601637879623
5.7543993733715664e-5,3.1006300071548534
6.0255958607435806e-5,3.100659714877052
6.309573444801929e-5,3.100690824264815
6.606934480075965e-5,3.100723401529684
6.918309709189363e-5,3.100757516018384
7.244359600749906e-5,3.100793240362145
7.585775750291836e-5,3.100830650632896
7.943282347242821e-5,3.100869826507337
8.317637711026709e-5,3.10091085143861
8.709635899560796e-5,3.1009538128365053
9.120108393559096e-5,3.10099880225573
9.549925860214369e-5,3.101045915594613
0.0001,3.1010952533014815
0.00010471285480508996,3.101146920593099
0.00010964781961431851,3.101201027682167
0.0001148153621496883,3.101257690016334
0.00012022644346174131,3.1013170285290714
0.00012589254117941674,3.1013791699027164
0.00013182567385564074,3.101444246843845
0.00013803842646028852,3.1015123983726713
0.0001445439770745928,3.101583770126369
0.00015135612484362088,3.101658514676953
0.00015848931924611142,3.1017367918654113
0.00016595869074375615,3.1018187691519414
0.00017378008287493763,3.101904621982813
0.00018197008586099843,3.101994534176623
0.00019054607179632484,3.102088698328556
0.00019952623149688807,3.1021873162351126
0.00020892961308540387,3.10229059934006
0.00021877616239495518,3.1023987692022277
0.00022908676527677723,3.102512057986962
0.000239883291901949,3.10263070898227
0.00025118864315095795,3.10275497714016
0.00026302679918953814,3.1028851296462263
0.0002754228703338166,3.103021446517521
0.00028840315031266055,3.1031642212302475
0.00030199517204020164,3.103313761380042
0.00031622776601683794,3.103470389375951
0.0003311311214825911,3.103634443168892
0.0003467368504525317,3.103806277018952
0.0003630780547701014,3.1039862623010417
0.0003801893963205613,3.1041747883527595
0.0003981071705534973,3.1043722633662894
0.0004168693834703355,3.1045791153267466
0.0004365158322401661,3.1047957929996928
0.00045708818961487515,3.1050227669705452
0.00047863009232263854,3.1052605307392662
0.0005011872336272725,3.1055096018728077
0.0005248074602497728,3.105770523219768
0.0005495408738576248,3.106043864189586
0.0005754399373371572,3.106330222101185
0.0006025595860743581,3.1066302236053724
0.0006309573444801936,3.1069445261839004
0.0006606934480075958,3.1072738197324066
0.0006918309709189362,3.107618828229531
0.0007244359600749898,3.107980311500566
0.0007585775750291836,3.1083590670788195
0.0007943282347242813,3.10875593217313
0.0008317637711026709,3.1091717857472823
0.0008709635899560805,3.1096075507183687
0.0009120108393559096,3.110064196282822
0.0009549925860214359,3.110542740378576
0.001,3.1110442522910313
0.0010471285480508996,3.1115698554148126
0.0010964781961431851,3.1121207301806537
0.0011481536214968829,3.1126981171591726
0.001202264434617413,3.1133033203543845
0.0012589254117941675,3.113937710700802
0.0013182567385564073,3.114602729777422
0.0013803842646028853,3.1152998937567835
0.001445439770745928,3.116030797604979
0.0015135612484362087,3.1167971195518587
0.001584893192461114,3.117600625852914
0.0016595869074375615,3.1184431758645554
0.0017378008287493763,3.1193267274579117
0.0018197008586099844,3.1202533427983097
0.0019054607179632482,3.121225194519632
0.0019952623149688807,3.1222445723264936
0.0020892961308540407,3.1233138900596424
0.0021877616239495516,3.1244356932636395
0.0022908676527677724,3.125612667300746
0.00239883291901949,3.1268476460569956
0.0025118864315095794,3.12814362129443
0.0026302679918953813,3.1295037527072056
0.002754228703338166,3.1309313787445907
0.002884031503126606,3.132430028272892
0.003019951720402016,3.134003433154782
0.0031622776601683794,3.1356555418330485
0.0033113112148259113,3.1373905340163017
0.0034673685045253167,3.13921283657473
0.003630780547701014,3.1411271407665446
0.0038018939632056127,3.1431384209289566
0.003981071705534973,3.145251954785673
0.004168693834703355,3.14747334553794
0.004365158322401661,3.149808545928078
0.004570881896148752,3.1522638844883972
0.004786300923226385,3.154846094212326
0.005011872336272725,3.1575623439162435
0.005248074602497728,3.160420272595273
0.005495408738576248,3.1634280271123396
0.005754399373371572,3.166594303607768
0.0060255958607435805,3.169928393065725
0.006309573444801936,3.173440231532742
0.006606934480075964,3.1771404555518576
0.006918309709189363,3.181040463451594
0.007244359600749898,3.1851524832212115
0.007585775750291836,3.189489647803567
0.007943282347242814,3.1940660787602986
0.008317637711026709,3.1988969793993087
0.008709635899560805,3.203998738618127
0.009120108393559097,3.2093890469033846
0.009549925860214359,3.2150870261465094
0.01,3.221113375188965
0.010471285480509006,3.227490533316019
0.01096478196143185,3.234242864264232
0.011481536214968842,3.2413968637273354
0.01202264434617413,3.248981393832571
0.012589254117941661,3.257027948642208
0.013182567385564075,3.265570955418822
0.013803842646028838,3.274648117215867
0.01445439770745928,3.2843008033299292
0.015135612484362071,3.2945744953200737
0.01584893192461114,3.3055192977067445
0.016595869074375595,3.317190524151339
0.017378008287493762,3.329649371963386
0.018197008586099826,3.3429637002648556
0.019054607179632484,3.3572089301543477
0.01995262314968879,3.3724690889090203
0.02089296130854041,3.388838024782503
0.021877616239495516,3.4064208245316334
0.022908676527677748,3.4253354726972445
0.023988329190194897,3.4457148002249216
0.025118864315095822,3.4677087806962446
0.026302679918953815,3.4914872458320905
0.02754228703338169,3.517243108802619
0.028840315031266057,3.5451962052392556
0.030199517204020192,3.575597889031686
0.03162277660168379,3.60873655478289
0.03311311214825914,3.644944303567369
0.034673685045253165,3.684605026589054
0.03630780547701017,3.728164256809702
0.038018939632056124,3.7761412375287278
0.039810717055349776,3.829143787380494
0.04168693834703355,3.8878867145280376
0.04365158322401656,3.9532147646927576
0.04570881896148752,4.026131400134183
0.0478630092322638,4.1078351311275405
0.05011872336272725,4.199765702651304
0.05248074602497723,4.303663241579394
0.05495408738576248,4.421644587885213
0.057543993733715666,4.5563026059158585
0.06025595860743581,4.710836504930388
0.0630957344480193,4.889224401945813
0.06606934480075964,5.096454006075428
0.06918309709189363,5.33883411784481
0.07244359600749906,5.624419750552464
0.07585775750291836,5.963598879990069
0.07943282347242822,6.369911973886136
0.08317637711026708,6.861211190095661
0.08709635899560814,7.461322128567031
0.09120108393559097,8.202460128303342
0.09549925860214369,9.128797232349616
0.1,10.301813148350703
0.10471285480509007,11.808461123873617
0.1096478196143185,13.77385913420166
0.1148153621496884,16.38140213180221
0.12022644346174131,19.90530459109733
0.12589254117941687,24.764439327939698
0.13182567385564073,31.613552109663654
0.13803842646028838,41.50178206705299
0.1445439770745928,56.155764962023916
0.1513561248436207,78.50022256509278
0.15848931924611143,113.6457381927372
0.16595869074375597,170.82710122078936
0.17378008287493762,267.3468953343448
0.18197008586099825,436.91624390191004
0.19054607179632482,748.0467720930536
0.19952623149688786,1346.4653036189097
0.2089296130854041,2557.7566208980707
0.21877616239495518,5148.959214473057
0.22908676527677746,11033.424634370906
0.239883291901949,25287.037266990577
0.25118864315095824,62297.824510807266
0.26302679918953814,165859.56461765632
0.2754228703338169,479853.4950875108
0.28840315031266056,1.5173010624406675e6
0.30199517204020193,5.274616490296803e6
0.31622776601683794,2.028000820987461e7
0.33113112148259144,8.675890075267448e7
0.34673685045253166,4.154384387376475e8
0.3630780547701018,2.239445441658087e9
0.38018939632056126,1.3663545936304249e10
0.39810717055349776,9.482008736607915e10
0.41686938347033553,7.515550531036766e11
0.43651583224016566,6.825412805878612e12
0.4570881896148752,7.115961962728489e13
0.47863009232263803,8.519157923751054e14
0.5011872336272725,1.1691145354581818e16
0.5248074602497723,1.8313439570371373e17
0.5495408738576248,3.2507173633339013e18
0.5754399373371566,6.467914188403076e19
0.6025595860743581,1.4208936347151043e21
0.630957344480193,3.3780468527760025e22
0.6606934480075964,8.470614332456793e23
0.6918309709189363,2.169563570614399e25
0.7244359600749906,5.457780836644051e26
0.7585775750291835,1.2866434833987172e28
0.7943282347242822,2.689796253453868e29
0.8317637711026709,4.678324372955421e30
0.8709635899560815,6.296797421492116e31
0.9120108393559097,6.050215521799502e32
0.9549925860214369,3.800067716411584e33
1.0,1.420154114944577e34
1.0471285480509007,2.863299634999968e34
1.096478196143185,2.820641070893702e34
1.1481536214968842,1.2322367323757465e34
1.2022644346174132,2.1798872698957666e33
1.2589254117941686,1.4403844189105841e32
1.3182567385564075,3.325668231184555e30
1.3803842646028865,2.5553260647305264e28
1.4454397707459279,6.3553089593323036e25
1.513561248436207,5.095897515387374e22
1.5848931924611143,1.347506246391477e19
1.6595869074375598,1.2414433782721792e15
1.7378008287493762,4.433654310596818e10
1.8197008586099825,801282.2930058093
1.9054607179632483,74.92078051442324
1.9952623149688788,10.793145751988494
2.089296130854041,5.955227092534693
2.1877616239495516,4.187843548038516
2.2908676527677745,3.2574822249449165
2.39883291901949,2.674884251111821
2.5118864315095824,2.2705704179343993
2.6302679918953817,1.970319366143688
2.754228703338169,1.7364966840836316
2.8840315031266055,1.5479759776686681
3.019951720402019,1.391965735822579
3.1622776601683795,1.2602492936038272
3.3113112148259143,1.1472893970456213
3.4673685045253166,1.04920231474494
3.6307805477010175,0.9631700243809564
3.801893963205613,0.8870872476176277
3.9810717055349776,0.8193409799936993
4.168693834703355,0.7586680332649085
4.3651583224016655,0.7040602109911793
4.570881896148752,0.6546994961487882
4.7863009232263805,0.6099126767830139
5.011872336272725,0.5691388743737479
5.248074602497723,0.5319058293625882
5.4954087385762485,0.4978122526443798
5.754399373371566,0.46651445915491746
6.0255958607435804,0.43771607841269017
6.30957344480193,0.4111600134296969
6.606934480075965,0.38662206888958134
6.918309709189362,0.3639058375463421
7.244359600749906,0.3428385487513048
7.585775750291836,0.3232676627850287
7.943282347242821,0.3050580507792853
8.317637711026709,0.28808963999391896
8.709635899560814,0.2722554330571333
9.120108393559097,0.25745983084012997
9.549925860214369,0.24361720419934096
10.0,0.2306506714516974
10.471285480509007,0.21849104724197688
10.96478196143185,0.20707593518358847
11.481536214968841,0.1963489418493019
12.02264434617413,0.18625899374640034
12.589254117941687,0.176759742113131
13.182567385564074,0.16780904292578866
13.803842646028865,0.15936850155930682
14.454397707459279,0.15140307321121427
15.135612484362072,0.14388071156314472
15.848931924611142,0.1367720592793732
16.595869074375596,0.13005017487642026
17.378008287493763,0.12369029127892624
18.197008586099827,0.11766960203365813


==> N50bode_asym.csv <==
1.0e-6,3.1000013175137955
1.0471285480508985e-6,3.1000013796069936
1.096478196143185e-6,3.1000014446266055
1.1481536214968817e-6,3.1000015127105844
1.2022644346174132e-6,3.1000015840033304
1.2589254117941661e-6,3.1000016586561023
1.3182567385564074e-6,3.100001736827206
1.3803842646028838e-6,3.1000018186825384
1.445439770745928e-6,3.10000190439571
1.5135612484362072e-6,3.100001994148525
1.584893192461114e-6,3.1000020881314083
1.6595869074375596e-6,3.1000021865437284
1.7378008287493763e-6,3.1000022895942614
1.8197008586099826e-6,3.1000023975015236
1.9054607179632483e-6,3.100002510494547
1.9952623149688787e-6,3.1000026288130162
2.0892961308540407e-6,3.1000027527078613
2.1877616239495517e-6,3.1000028824419283
2.2908676527677747e-6,3.1000030182905065
2.3988329190194897e-6,3.1000031605417133
2.5118864315095823e-6,3.1000033094973998
2.6302679918953812e-6,3.1000034654734683
2.754228703338169e-6,3.100003628800885
2.8840315031266055e-6,3.1000037998261925
3.0199517204020193e-6,3.100003978912138
3.162277660168379e-6,3.100004166438713
3.3113112148259077e-6,3.1000043628037317
3.467368504525317e-6,3.100004568423761
3.6307805477010175e-6,3.1000047837351272
3.801893963205613e-6,3.100005009194609
3.981071705534969e-6,3.100005245280497
4.168693834703355e-6,3.1000054924937497
4.365158322401657e-6,3.100005751358845
4.570881896148752e-6,3.100006022424993
4.78630092322638e-6,3.100006306267355
5.011872336272725e-6,3.1000066034881693
5.248074602497723e-6,3.100006914718064
5.4954087385762485e-6,3.1000072406174426
5.754399373371567e-6,3.10000758187778
6.025595860743581e-6,3.1000079392232265
6.30957344480193e-6,3.1000083134119807
6.606934480075964e-6,3.1000087052381136
6.9183097091893625e-6,3.100009115533058
7.244359600749906e-6,3.1000095451674494
7.585775750291836e-6,3.1000099950530493
7.943282347242822e-6,3.1000104661445507
8.31763771102671e-6,3.100010959441673
8.709635899560814e-6,3.1000114759913346
9.120108393559096e-6,3.1000120168897793
9.549925860214369e-6,3.1000125832849337
9.999999999999999e-6,3.100013176378947
1.0471285480508985e-5,3.100013797430625
1.096478196143185e-5,3.1000144477580958
1.1481536214968841e-5,3.100015128741811
1.2022644346174132e-5,3.1000158418271635
1.2589254117941663e-5,3.1000165885278275
1.3182567385564074e-5,3.1000173704289358
1.3803842646028866e-5,3.1000181891902914
1.445439770745928e-5,3.1000190465500856
1.5135612484362071e-5,3.10001994432856
1.584893192461114e-5,3.1000208844317165
1.6595869074375598e-5,3.100021868855599
1.7378008287493764e-5,3.100022899690472
1.8197008586099824e-5,3.100023979125199
1.9054607179632484e-5,3.1000251094519067
1.9952623149688786e-5,3.100026293071035
2.089296130854041e-5,3.100027532496284
2.187761623949552e-5,3.100028830359956
2.290867652767775e-5,3.100030189418769
2.39883291901949e-5,3.1000316125594374
2.5118864315095822e-5,3.10003310280514
2.6302679918953814e-5,3.100034663321782
2.7542287033381633e-5,3.100036297424745
2.8840315031266056e-5,3.100038008586048
3.0199517204020192e-5,3.1000398004416967
3.1622776601683795e-5,3.100041676799556
3.3113112148259076e-5,3.1000436416473582
3.467368504525317e-5,3.100045699161253
3.6307805477010174e-5,3.1000478537148473
3.8018939632056124e-5,3.100050109888372
3.9810717055349695e-5,3.1000524724786938
4.168693834703355e-5,3.1000549465094447
4.3651583224016654e-5,3.1000575372417893
4.5708818961487516e-5,3.100060250185782
4.7863009232263804e-5,3.1000630911120717
5.0118723362727245e-5,3.100066066064366
5.2480746024977226e-5,3.100069181372417
5.495408738576248e-5,3.100072443665442
5.7543993733715664e-5,3.1000758598866307
6.0255958607435806e-5,3.1000794373078264
6.309573444801929e-5,3.1000831835453155
6.606934480075965e-5,3.1000871065761766
6.918309709189363e-5,3.1000912147554667
7.244359600749906e-5,3.1000955168342434
7.585775750291836e-5,3.100100021978375
7.943282347242821e-5,3.1001047397884305
8.317637711026709e-5,3.1001096803203523
8.709635899560796e-5,3.100114854107277
9.120108393559096e-5,3.100120272182133
9.549925860214369e-5,3.1001259461019077
0.0001,3.100131887972239
0.00010471285480508996,3.1001381104741643
0.00010964781961431851,3.100144626891377
0.0001148153621496883,3.1001514511391797
0.00012022644346174131,3.1001585977948336
0.00012589254117941674,3.1001660821293537
0.00013182567385564074,3.1001739201408753
0.00013803842646028852,3.1001821285895135
0.0001445439770745928,3.100190725034263
0.00015135612484362088,3.100199727871239
0.00015848931924611142,3.100209156374322
0.00016595869074375615,3.100219030737516
0.00017378008287493763,3.1002293721192236
0.00018197008586099843,3.100240202689255
0.00019054607179632484,3.1002515456776543
0.00019952623149688807,3.1002634254262045
0.00020892961308540387,3.100275867442535
0.00021877616239495518,3.1002888984567627
0.00022908676527677723,3.1003025464811755
0.000239883291901949,3.1003168408728152
0.00025118864315095795,3.1003318123991166
0.00026302679918953814,3.1003474933071264
0.0002754228703338166,3.1003639173961597
0.00028840315031266055,3.1003811200938154
0.00030199517204020164,3.1003991385364293
0.00031622776601683794,3.1004180116533915
0.0003311311214825911,3.1004377802555223
0.0003467368504525317,3.1004584871286993
0.0003630780547701014,3.100480177131639
0.0003801893963205613,3.1005028972991746
0.0003981071705534973,3.100526696950898
0.0004168693834703355,3.1005516278053484
0.0004365158322401661,3.1005777441004523
0.00045708818961487515,3.100605102720075
0.00047863009232263854,3.1006337633276546
0.0005011872336272725,3.1006637885065875
0.0005248074602497728,3.1006952439086635
0.0005495408738576248,3.100728198410034
0.0005754399373371572,3.1007627242758957
0.0006025595860743581,3.1007988973343816
0.0006309573444801936,3.10083679715951
0.0006606934480075958,3.1008765072648745
0.0006918309709189362,3.1009181153074787
0.0007244359600749898,3.1009617133036933
0.0007585775750291836,3.1010073978566783
0.0007943282347242813,3.10105527039729
0.0008317637711026709,3.10110543743853
0.0008709635899560805,3.1011580108445727
0.0009120108393559096,3.10121310811543
0.0009549925860214359,3.101270852688595
0.001,3.1013313742578443
0.0010471285480508996,3.1013948091114307
0.0010964781961431851,3.101461300490389
0.0011481536214968829,3.1015309989683133
0.001202264434617413,3.10160406285438
0.0012589254117941675,3.1016806586212327
0.0013182567385564073,3.1017609613588175
0.0013803842646028853,3.1018451552572155
0.001445439770745928,3.1019334341194753
0.0015135612484362087,3.1020260019070705
0.001584893192461114,3.102123073320621
0.0016595869074375615,3.1022248744179426
0.0017378008287493763,3.1023316432727706
0.0018197008586099844,3.1024436306768735
0.0019054607179632482,3.102561100888998
0.0019952623149688807,3.102684332434449
0.0020892961308540407,3.102813618959025
0.0021877616239495516,3.102949270141668
0.0022908676527677724,3.1030916126708843
0.00239883291901949,3.1032409912892924
0.0025118864315095794,3.1033977699127426
0.0026302679918953813,3.1035623328298065
0.002754228703338166,3.1037350859882205
0.002884031503126606,3.103916458375722
0.003019951720402016,3.1041069035035176
0.0031622776601683794,3.1043069010009376
0.0033113112148259113,3.104516958331201
0.0034673685045253167,3.1047376126388126
0.003630780547701014,3.1049694327404085
0.0038018939632056127,3.1052130212716875
0.003981071705534973,3.1054690170050328
0.004168693834703355,3.1057380973532
0.004365158322401661,3.106020981076155
0.004570881896148752,3.1063184312105725
0.004786300923226385,3.106631258242555
0.005011872336272725,3.1069603235469865
0.005248074602497728,3.1073065431195293
0.005495408738576248,3.1076708916291986
0.005754399373371572,3.108054406823464
0.0060255958607435805,3.1084581943209306
0.006309573444801936,3.108883432830073
0.006606934480075964,3.1093313798377724
0.006918309709189363,3.109803377814978
0.007244359600749898,3.110300860993665
0.007585775750291836,3.1108253627737557
0.007943282347242814,3.1113785238271063
0.008317637711026709,3.1119621009718506
0.008709635899560805,3.1125779768999804
0.009120108393559097,3.1132281708502862
0.009549925860214359,3.1139148503300342
0.01,3.1146403439999024
0.010471285480509006,3.1154071558526426
0.01096478196143185,3.116217980829271
0.011481536214968842,3.1170757220356475
0.01202264434617413,3.1179835097415443
0.012589254117941661,3.1189447223675395
0.013182567385564075,3.119963009689311
0.013803842646028838,3.1210423185191796
0.01445439770745928,3.1221869211564504
0.015135612484362071,3.12340144693526
0.01584893192461114,3.124690917241715
0.016595869074375595,3.1260607844186272
0.017378008287493762,3.1275169750312144
0.018197008586099826,3.1290659380301147
0.019054607179632484,3.130714698416455
0.01995262314968879,3.1324709170970015
0.02089296130854041,3.1343429577078026
0.021877616239495516,3.136339961291397
0.022908676527677748,3.138471929833104
0.023988329190194897,3.1407498198016293
0.025118864315095822,3.143185646998626
0.026302679918953815,3.145792604206941
0.02754228703338169,3.148585193340548
0.028840315031266057,3.151579374046233
0.030199517204020192,3.1547927309951946
0.03162277660168379,3.1582446624368514
0.03311311214825914,3.1619565929803293
0.034673685045253165,3.165952214027585
0.03630780547701017,3.170257755825139
0.038018939632056124,3.1749022957411333
0.039810717055349776,3.179918108135372
0.04168693834703355,3.1853410620951164
0.04365158322401656,3.19121107439533
0.04570881896148752,3.197572626343274
0.0478630092322638,3.204475354740573
0.05011872336272725,3.21197472909841
0.05248074602497723,3.220132829556883
0.05495408738576248,3.22901924278364
0.057543993733715666,3.2387120965874283
0.06025595860743581,3.249299258234608
0.0630957344480193,3.2608797267041485
0.06606934480075964,3.2735652556087054
0.06918309709189363,3.287482251578187
0.07244359600749906,3.3027740029542856
0.07585775750291836,3.319603306225485
0.07943282347242822,3.338155573427089
0.08317637711026708,3.358642523648382
0.08709635899560814,3.381306587003642
0.09120108393559097,3.406426181491141
0.09549925860214369,3.4343220641340855
0.1,3.4653650103976226
0.10471285480509007,3.499985143759714
0.1096478196143185,3.5386833253875256
0.1148153621496884,3.5820451287823607
0.12022644346174131,3.63075807505
0.12589254117941687,3.685633003521413
0.13182567385564073,3.7476307168730507
0.13803842646028838,3.8178953933751507
0.1445439770745928,3.8977967345364415
0.1513561248436207,3.9889834607763115
0.15848931924611143,4.093451646788242
0.16595869074375597,4.213632596069633
0.17378008287493762,4.352506625942018
0.18197008586099825,4.513751466210075
0.19054607179632482,4.701937252410815
0.19952623149688786,4.922784739212841
0.2089296130854041,5.1835099950991985
0.21877616239495518,5.493288399318965
0.22908676527677746,5.86388465325898
0.239883291901949,6.3105158795219936
0.25118864315095824,6.85304499043004
0.26302679918953814,7.517646426164656
0.2754228703338169,8.33915397382017
0.28840315031266056,9.364403047668258
0.30199517204020193,10.657037073198829
0.31622776601683794,12.30449053400913
0.33113112148259144,14.428239470844463
0.34673685045253166,17.199003500441666
0.3630780547701018,20.859520104197845
0.38018939632056126,25.758998712304543
0.39810717055349776,32.40573085330191
0.41686938347033553,41.548112341922376
0.43651583224016566,54.30035572827572
0.4570881896148752,72.338712576287
0.47863009232263803,98.20896796847403
0.5011872336272725,135.80890040504474
0.5248074602497723,191.14340858339372
0.5495408738576248,273.49760556108276
0.5754399373371566,397.23309204514186
0.6025595860743581,584.4720166164908
0.630957344480193,868.9518671702838
0.6606934480075964,1301.214062360305
0.6918309709189363,1954.8366821518543
0.7244359600749906,2932.31291015437
0.7585775750291835,4367.014908648615
0.7943282347242822,6414.307458268888
0.8317637711026709,9221.169367797234
0.8709635899560815,12862.90099967545
0.9120108393559097,17244.174851851927
0.9549925860214369,21987.180428476728
1.0,26370.398681574366
1.0471285480509007,29412.041854115767
1.096478196143185,30160.765441355445
1.1481536214968842,28126.90949121218
1.2022644346174132,23618.934663395827
1.2589254117941686,17711.79019799841
1.3182567385564075,11790.632850017173
1.3803842646028865,6947.445066054841
1.4454397707459279,3627.3966667285194
1.513561248436207,1688.8584651004417
1.5848931924611143,710.7979244843913
1.6595869074375598,277.1943076219781
1.7378008287493762,104.46735377911479
1.8197008586099825,40.65234965722356
1.9054607179632483,17.76755691292192
1.9952623149688788,9.294829353666957
2.089296130854041,5.82536148573907
2.1877616239495516,4.174563823496361
2.2908676527677745,3.2560790181486055
2.39883291901949,2.6747367307063348
2.5118864315095824,2.2705551828091664
2.6302679918953817,1.9703178259953333
2.754228703338169,1.7364965316310343
2.8840315031266055,1.547975962863436
3.019951720402019,1.3919657344083076
3.1622776601683795,1.260249293470575
3.3113112148259143,1.1472893970332054
3.4673685045253166,1.0492023147437934
3.6307805477010175,0.9631700243808511
3.801893963205613,0.8870872476176181
3.9810717055349776,0.8193409799936984
4.168693834703355,0.7586680332649085
4.3651583224016655,0.7040602109911793
4.570881896148752,0.6546994961487882
4.7863009232263805,0.6099126767830139
5.011872336272725,0.5691388743737479
5.248074602497723,0.5319058293625882
5.4954087385762485,0.4978122526443798
5.754399373371566,0.46651445915491746
6.0255958607435804,0.43771607841269017
6.30957344480193,0.4111600134296969
6.606934480075965,0.38662206888958134
6.918309709189362,0.3639058375463421
7.244359600749906,0.3428385487513048
7.585775750291836,0.3232676627850287
7.943282347242821,0.3050580507792853
8.317637711026709,0.28808963999391896
8.709635899560814,0.2722554330571333
9.120108393559097,0.25745983084012997
9.549925860214369,0.24361720419934096
10.0,0.2306506714516974
10.471285480509007,0.21849104724197688
10.96478196143185,0.20707593518358847
11.481536214968841,0.1963489418493019
12.02264434617413,0.18625899374640034
12.589254117941687,0.176759742113131
13.182567385564074,0.16780904292578866
13.803842646028865,0.15936850155930682
14.454397707459279,0.15140307321121427
15.135612484362072,0.14388071156314472
15.848931924611142,0.1367720592793732
16.595869074375596,0.13005017487642026
17.378008287493763,0.12369029127892624
18.197008586099827,0.11766960203365813


==> N800bode_asym.csv <==
1.0e-6,3.10002194269881
1.0471285480508985e-6,3.1000229768363954
1.096478196143185e-6,3.10002405971198
1.1481536214968817e-6,3.100025193623139
1.2022644346174132e-6,3.1000263809749944
1.2589254117941661e-6,3.1000276242860854
1.3182567385564074e-6,3.100028926194091
1.3803842646028838e-6,3.100030289460718
1.445439770745928e-6,3.100031716977673
1.5135612484362072e-6,3.1000332117732703
1.584893192461114e-6,3.10003477701849
1.6595869074375596e-6,3.100036416033467
1.7378008287493763e-6,3.1000381322955586
1.8197008586099826e-6,3.100039929444591
1.9054607179632483e-6,3.1000418112938295
1.9952623149688787e-6,3.1000437818353106
2.0892961308540407e-6,3.100045845248665
2.1877616239495517e-6,3.1000480059115865
2.2908676527677747e-6,3.100050268407405
2.3988329190194897e-6,3.10005263753587
2.5118864315095823e-6,3.1000551183230765
2.6302679918953812e-6,3.100057716031585
2.754228703338169e-6,3.1000604361720234
2.8840315031266055e-6,3.100063284515673
3.0199517204020193e-6,3.1000662671046704
3.162277660168379e-6,3.100069390266763
3.3113112148259077e-6,3.100072660627473
3.467368504525317e-6,3.1000760851248383
3.6307805477010175e-6,3.1000796710243526
3.801893963205613e-6,3.1000834259335024
3.981071705534969e-6,3.1000873578185013
4.168693834703355e-6,3.100091475021251
4.365158322401657e-6,3.100095786276854
4.570881896148752e-6,3.100100300732114
4.78630092322638e-6,3.1001050279650237
5.011872336272725e-6,3.1001099780054377
5.248074602497723e-6,3.1001151613557996
5.4954087385762485e-6,3.1001205890137227
5.754399373371567e-6,3.100126272495311
6.025595860743581e-6,3.10013222385991
6.30957344480193e-6,3.100138455734924
6.606934480075964e-6,3.1001449813435564
6.9183097091893625e-6,3.1001518145323983
7.244359600749906e-6,3.1001589698008063
7.585775750291836e-6,3.1001664623320395
7.943282347242822e-6,3.1001743080251076
8.31763771102671e-6,3.1001825235287646
8.709635899560814e-6,3.1001911262770387
9.120108393559096e-6,3.1002001345259864
9.549925860214369e-6,3.100209567392343
9.999999999999999e-6,3.100219444894881
1.0471285480508985e-5,3.1002297879963305
1.096478196143185e-5,3.100240618647712
1.1481536214968841e-5,3.100251959836057
1.2022644346174132e-5,3.1002638356320382
1.2589254117941663e-5,3.100276271241923
1.3182567385564074e-5,3.100289293061154
1.3803842646028866e-5,3.1003029287300072
1.445439770745928e-5,3.1003172071928002
1.5135612484362071e-5,3.1003321587596484
1.584893192461114e-5,3.100347815170061
1.6595869074375598e-5,3.100364209661573
1.7378008287493764e-5,3.1003813770398936
1.8197008586099824e-5,3.1003993537531445
1.9054607179632484e-5,3.1004181779689306
1.9952623149688786e-5,3.100437889656812
2.089296130854041e-5,3.1004585306723853
2.187761623949552e-5,3.1004801448464883
2.290867652767775e-5,3.1005027780794823
2.39883291901949e-5,3.100526478437759
2.5118864315095822e-5,3.100551296257507
2.6302679918953814e-5,3.100577284251102
2.7542287033381633e-5,3.100604497619847
2.8840315031266056e-5,3.100632994171639
3.0199517204020192e-5,3.1006628344444556
3.1622776601683795e-5,3.100694081835492
3.3113112148259076e-5,3.100726802736616
3.467368504525317e-5,3.1007610666755525
3.6307805477010174e-5,3.1007969464654694
3.8018939632056124e-5,3.1008345183594024
3.9810717055349695e-5,3.100873862214168
4.168693834703355e-5,3.10091506166078
4.3651583224016654e-5,3.100958204283128
4.5708818961487516e-5,3.1010033818059375
4.7863009232263804e-5,3.1010506902905703
5.0118723362727245e-5,3.101100230341199
5.2480746024977226e-5,3.101152107320395
5.495408738576248e-5,3.1012064315746146
5.7543993733715664e-5,3.1012633186714353
6.0255958607435806e-5,3.1013228896470735
6.309573444801929e-5,3.1013852712666217
6.606934480075965e-5,3.1014505962964374
6.918309709189363e-5,3.101519003789341
7.244359600749906e-5,3.101590639383972
7.585775750291836e-5,3.101665655618077
7.943282347242821e-5,3.1017442122573504
8.317637711026709e-5,3.101826476639747
8.709635899560796e-5,3.1019126240367325
9.120108393559096e-5,3.1020028380309017
9.549925860214369e-5,3.102097310914187
0.0001,3.1021962441019455
0.00010471285480508996,3.102299848570657
0.00010964781961431851,3.102408345314266
0.0001148153621496883,3.102521965823432
0.00012022644346174131,3.102640952588517
0.00012589254117941674,3.1027655596270196
0.00013182567385564074,3.1028960530357406
0.00013803842646028852,3.1030327115712053
0.0001445439770745928,3.1031758272577004
0.00015135612484362088,3.1033257060249477
0.00015848931924611142,3.1034826683779486
0.00016595869074375615,3.1036470500993603
0.00017378008287493763,3.103819202985387
0.00018197008586099843,3.1039994956201475
0.00019054607179632484,3.10418831418661
0.00019952623149688807,3.1043860633183877
0.00020892961308540387,3.1045931669940954
0.00021877616239495518,3.104810069475802
0.00022908676527677723,3.1050372362946543
0.000239883291901949,3.105275155286364
0.00025118864315095795,3.1055243376772257
0.00026302679918953814,3.1057853192267864
0.0002754228703338166,3.1060586614273538
0.00028840315031266055,3.106344952763782
0.00030199517204020164,3.1066448100382527
0.00031622776601683794,3.10695887976314
0.0003311311214825911,3.107287839623401
0.0003467368504525317,3.107632400016608
0.0003630780547701014,3.107993305670788
0.0003801893963205613,3.1083713373469437
0.0003981071705534973,3.108767313630336
0.0004168693834703355,3.1091820928155496
0.0004365158322401661,3.1096165748906284
0.00045708818961487515,3.1100717036260987
0.00047863009232263854,3.110548468775424
0.0005011872336272725,3.111047908392551
0.0005248074602497728,3.1115711112748903
0.0005495408738576248,3.1121192195373535
0.0005754399373371572,3.1126934313270196
0.0006025595860743581,3.1132950036871305
0.0006309573444801936,3.1139252555773873
0.0006606934480075958,3.1145855710639863
0.0006918309709189362,3.1152774026860133
0.0007244359600749898,3.116002275013564
0.0007585775750291836,3.116761788406195
0.0007943282347242813,3.1175576229878565
0.0008317637711026709,3.118391542851237
0.0008709635899560805,3.11926540050613
0.0009120108393559096,3.1201811415904452
0.0009549925860214359,3.121140809861128
0.001,3.1221465524826613
0.0010471285480508996,3.1232006256375864
0.0010964781961431851,3.1243054004796567
0.0011481536214968829,3.1254633694551828
0.001202264434617413,3.1266771530202315
0.0012589254117941675,3.1279495067835743
0.0013182567385564073,3.1292833291057467
0.0013803842646028853,3.130681669192607
0.001445439770745928,3.13214773572015
0.0015135612484362087,3.1336849060327245
0.001584893192461114,3.135296735962906
0.0016595869074375615,3.136986970322444
0.0017378008287493763,3.138759554121147
0.0018197008586099844,3.140618644575881
0.0019054607179632482,3.142568623977329
0.0019952623149688807,3.1446141134905057
0.0020892961308540407,3.1467599879723545
0.0021877616239495516,3.1490113918982656
0.0022908676527677724,3.151373756501619
0.00239883291901949,3.1538528182376133
0.0025118864315095794,3.1564546387004153
0.0026302679918953813,3.1591856261347813
0.002754228703338166,3.1620525586973782
0.002884031503126606,3.1650626096461365
0.003019951720402016,3.168223374653787
0.0031622776601683794,3.1715429014658065
0.0033113112148259113,3.17502972215109
0.0034673685045253167,3.178692888223887
0.003630780547701014,3.182542008950536
0.0038018939632056127,3.1865872931929933
0.003981071705534973,3.190839595191643
0.004168693834703355,3.1953104647360258
0.004365158322401661,3.2000122022358335
0.004570881896148752,3.2049579192745177
0.004786300923226385,3.2101616053031394
0.005011872336272725,3.215638201226488
0.005248074602497728,3.221403680740532
0.005495408738576248,3.2274751403967885
0.005754399373371572,3.2338708995169148
0.0060255958607435805,3.2406106112413733
0.006309573444801936,3.2477153861877253
0.006606934480075964,3.2552079304183295
0.006918309709189363,3.2631126996744153
0.007244359600749898,3.2714560721423984
0.007585775750291836,3.2802665423703106
0.007943282347242814,3.289574939378302
0.008317637711026709,3.2994146724973685
0.008709635899560805,3.3098220090595047
0.009120108393559097,3.3208363887553976
0.009549925860214359,3.3325007803014097
0.01,3.3448620870354397
0.010471285480509006,3.357971609245653
0.01096478196143185,3.371885572432255
0.011481536214968842,3.3866657324038134
0.01202264434617413,3.402380070147092
0.012589254117941661,3.419103591887627
0.013182567385564075,3.43691925275429
0.013803842646028838,3.4559190261318062
0.01445439770745928,3.4762051452643883
0.015135612484362071,3.497891549181988
0.01584893192461114,3.5211055718226576
0.016595869074375595,3.545989921642357
0.017378008287493762,3.5727050094878674
0.018197008586099826,3.601431695619815
0.019054607179632484,3.6323745432262107
0.01995262314968879,3.665765686563982
0.02089296130854041,3.7018694482310166
0.021877616239495516,3.740987873717843
0.022908676527677748,3.7834673945430817
0.023988329190194897,3.829706886947265
0.025118864315095822,3.880167465377759
0.026302679918953815,3.9353844443496118
0.02754228703338169,3.995982026292635
0.028840315031266057,4.0626914371137195
0.030199517204020192,4.136373449914418
0.03162277660168379,4.218046530921159
0.03311311214825914,4.308922238895893
0.034673685045253165,4.410450050977588
0.03630780547701017,4.52437453284191
0.038018939632056124,4.652808804557089
0.039810717055349776,4.798329700613639
0.04168693834703355,4.9641020684943635
0.04365158322401656,5.1540425721185485
0.04570881896148752,5.37303758431615
0.0478630092322638,5.627235909534215
0.05011872336272725,5.924446172305091
0.05248074602497723,6.274682307783094
0.05495408738576248,6.690921198787307
0.057543993733715666,7.19016816385205
0.06025595860743581,7.794975354229256
0.0630957344480193,8.535636247846424
0.06606934480075964,9.45340514735414
0.06918309709189363,10.605296408778862
0.07244359600749906,12.07136130754273
0.07585775750291836,13.965923888464875
0.07943282347242822,16.45526973156552
0.08317637711026708,19.786077934866636
0.08709635899560814,24.332148743172297
0.09120108393559097,30.673052359909445
0.09549925860214369,39.729934807601026
0.1,53.006550647768336
0.10471285480509007,73.0298801560307
0.1096478196143185,104.181609993927
0.1148153621496884,154.32186342476732
0.12022644346174131,238.0792984750522
0.12589254117941687,383.7886414513296
0.13182567385564073,648.7623411021898
0.13803842646028838,1154.5083003107395
0.1445439770745928,2172.1338292845044
0.1513561248436207,4341.037371275401
0.15848931924611143,9262.90424942195
0.16595869074375597,21221.457582561445
0.17378008287493762,52518.306072590916
0.18197008586099825,141318.31624299556
0.19054607179632482,416390.6107930924
0.19952623149688786,1.3536426140236775e6
0.2089296130854041,4.894653995070777e6
0.21877616239495518,1.9856427136764463e7
0.22908676527677746,9.120546770899048e7
0.239883291901949,4.789522146947977e8
0.25118864315095824,2.905032709145953e9
0.26302679918953814,2.0570588312678635e10
0.2754228703338169,1.7195833446967035e11
0.28840315031266056,1.716691021769935e12
0.30199517204020193,2.0710720375346227e13
0.31622776601683794,3.0560098589934425e14
0.33113112148259144,5.582249404135428e15
0.34673685045253166,1.2774134310241707e17
0.3630780547701018,3.704472878242616e18
0.38018939632056126,1.3762745991234603e20
0.39810717055349776,6.615019257773967e21
0.41686938347033553,4.14797085725116e23
0.43651583224016566,3.4150502687816807e25
0.4570881896148752,3.705784538233659e27
0.47863009232263803,5.303124587539535e29
0.5011872336272725,9.973069075454763e31
0.5248074602497723,2.443849576058713e34
0.5495408738576248,7.690290776444425e36
0.5754399373371566,3.040674554098385e39
0.6025595860743581,1.4655360987712693e42
0.630957344480193,8.271168074739793e44
0.6606934480075964,5.191569588344214e47
0.6918309709189363,3.398149487783491e50
0.7244359600749906,2.1441689585959245e53
0.7585775750291835,1.187010946913951e56
0.7943282347242822,5.160917167193506e58
0.8317637711026709,1.5505404735706246e61
0.8709635899560815,2.783635970221212e63
0.9120108393559097,2.5397662224440314e65
0.9549925860214369,9.867995409504795e66
1.0,1.3516985676841147e68
1.0471285480509007,5.361213115028152e68
1.096478196143185,5.044462730125232e68
1.1481536214968842,9.263565957269199e67
1.2022644346174132,2.763684608643418e66
1.2589254117941686,1.1372647079360743e64
1.3182567385564075,5.634074044132443e60
1.3803842646028865,3.0366354753506893e56
1.4454397707459279,1.675669097827679e51
1.513561248436207,9.31589327929754e44
1.5848931924611143,5.38576604585454e37
1.6595869074375598,3.5215383227903964e29
1.7378008287493762,3.036629996468138e20
1.8197008586099825,4.7946603633412766e10
1.9054607179632483,89.95490584061068
1.9952623149688788,10.793148619127955
2.089296130854041,5.955227092535661
2.1877616239495516,4.187843548038516
2.2908676527677745,3.2574822249449165
2.39883291901949,2.674884251111821
2.5118864315095824,2.2705704179343993
2.6302679918953817,1.970319366143688
2.754228703338169,1.7364966840836316
2.8840315031266055,1.5479759776686681
3.019951720402019,1.391965735822579
3.1622776601683795,1.2602492936038272
3.3113112148259143,1.1472893970456213
3.4673685045253166,1.04920231474494
3.6307805477010175,0.9631700243809564
3.801893963205613,0.8870872476176277
3.9810717055349776,0.8193409799936993
4.168693834703355,0.7586680332649085
4.3651583224016655,0.7040602109911793
4.570881896148752,0.6546994961487882
4.7863009232263805,0.6099126767830139
5.011872336272725,0.5691388743737479
5.248074602497723,0.5319058293625882
5.4954087385762485,0.4978122526443798
5.754399373371566,0.46651445915491746
6.0255958607435804,0.43771607841269017
6.30957344480193,0.4111600134296969
6.606934480075965,0.38662206888958134
6.918309709189362,0.3639058375463421
7.244359600749906,0.3428385487513048
7.585775750291836,0.3232676627850287
7.943282347242821,0.3050580507792853
8.317637711026709,0.28808963999391896
8.709635899560814,0.2722554330571333
9.120108393559097,0.25745983084012997
9.549925860214369,0.24361720419934096
10.0,0.2306506714516974
10.471285480509007,0.21849104724197688
10.96478196143185,0.20707593518358847
11.481536214968841,0.1963489418493019
12.02264434617413,0.18625899374640034
12.589254117941687,0.176759742113131
13.182567385564074,0.16780904292578866
13.803842646028865,0.15936850155930682
14.454397707459279,0.15140307321121427
15.135612484362072,0.14388071156314472
15.848931924611142,0.1367720592793732
16.595869074375596,0.13005017487642026
17.378008287493763,0.12369029127892624
18.197008586099827,0.11766960203365813


==> keywords.txt <==
Adaptive control
				Adaptive systems
				Direct adaptive control
				Indirect adaptive control
				Robust adaptive control
Agents and Autonomous Systems					Agents-based systems
				Autonomous robots
				Autonomous systems
				Cooperative control
Biological Systems					Biological systems
				Biomolecular systems
				Biotechnology
				Cellular dynamics
				Genetic regulatory systems
				Metabolic systems
				Systems biology
Computational Methods					Computational methods
				Computer-aided control design
				Control software
				LMIs
				Numerical algorithms
Control Applications					Aerospace
				Air traffic management
				Automotive control
				Automotive systems
				Autonomous vehicles
				Biomedical
				Building and facility automation
				Control applications
				Data storage systems
				Emerging control applications
				Finance
				Flight control
				Fluid power control
				Healthcare and medical systems
				Human-in-the-loop control
				Information technology systems
				Information theory and control
				Manufacturing systems and automation
				Maritime control
				Materials processing
				MEMs and Nano systems
				Quantum information and control
				Sensor fusion
				Smart cities/houses
				Smart structures
				Traffic control
				Vision-based control
Control Education					Computer-aided learning
				Control courses
				Control education
				Control laboratories
Control of Mechanical Systems					Mechatronics
				Nonholonomic systems
				Robotics
				Visual servo control
Discrete Event Systems					Automata
				Discrete event systems
				Petri nets
				Queueing systems
				Supervisory control
Distributed Parameter Systems					Delay systems
				Distributed parameter systems
				Flexible structures
				Fluid flow systems
Electrical and Power Systems					Electrical machine control
				Energy systems
				Power electronics
				Power generation
				Power systems
				Smart grid
Fault Detection and Isolation					Fault accomodation
				Fault detection
				Fault diagnosis
				Fault tolerant systems
Hybrid Systems					Embedded systems
				Formal Verification/Synthesis
				Hybrid systems
				Quantized systems
				Stability of hybrid systems
				Switched systems
Identification and Estimation					Closed-loop identification
				Estimation
				Identification
				Identification for control
				Kalman filtering
				Model Validation
				Nonlinear systems identification
				Subspace methods
Intelligent Systems					Biologically-inspired methods
				Evolutionary computing
				Fuzzy systems
				Intelligent systems
				Neural networks
Large-scale Systems					Control system architecture
				Decentralized control
				Distributed control
				Hierarchical control
				Large-scale systems
Learning					Iterative learning control
				Statistical learning
				Learning
				Machine learning
				Pattern recognition and classification
Linear Systems					Behavioural systems
				Compartmental and Positive systems
				Linear parameter-varying systems
				Linear systems
				Observers for Linear systems
				PID control
				Predictive control for linear systems
				Sampled-data control
				Stability of linear systems
				Time-varying systems
Modeling and Simulation					Differential-algebraic systems
				Grey-box modeling
				Model/Controller reduction
				Modeling
				Reduced order modeling
				Simulation
Networks and Communications					Networked control systems
				Boolean control networks and logic networks
				Communication networks
				Control of networks
				Control over communications
				Network analysis and control
				Sensor networks
				Transportation networks
Nonlinear Systems					Algebraic/geometric methods
				Chaotic systems
				Constrained control
				Feedback linearization
				Lyapunov methods
				Nonlinear systems
				Nonlinear output feedback
				Observers for nonlinear systems
				Output regulation
				Predictive control for nonlinear systems
				Stability of nonlinear systems
				Variable-structure/sliding-mode control
Optimization					Optimal control
				Optimization
				Optimization algorithms
				Variational methods
Process Control					Chemical process control
				Control of metal processing
				Electrochemical processes
				Mineral process control
				Pharmaceutical processes
				Process Control
Security/Privacy					Resilient Control Systems
				Attack Detection
				Computer/Network Security
				Cyber-Physical Security
				Control Systems Privacy
Stochastic Systems					Filtering
				Game theory
				Markov processes
				Mean field games
				Stochastic optimal control
				Stochastic systems
Uncertain Systems					Randomized algorithms
				Robust control
				Uncertain systems
